Osculating properties of decomposable scrolls

Osculating spaces of decomposable scrolls (of any genus and not necessarily normal)are studied and their inflectional loci are related to those of their generating curves by using systematically an idea introduced by Piene and Sacchiero in the setting of rational normal scrolls. In this broader setting the extra components of the second discriminant locus - deriving from flexes - are investigated and a new class of uninflected surface scrolls is presented and characterized. Further properties related to osculation are discussed for (not necessarily decomposable) scrolls.

==> readme.txt <==
%%
%% This is file `mn-readme.txt',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% readme.dtx  (with options: `mn')
%% 
%% $Id: readme.dtx,v 1.8 2002/08/09 09:40:12 uwe Exp $
%% ====================================================================
%% LaTeX class for Mathematische Nachrichten
%%
%% read-me file  (C) WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
%%---------------------------------------------------------------------

This directory contains the LaTeX2e support for
Mathematische Nachrichten (mn)

The following files are part of the macro package

  readme.txt         This file
  w-art.cls          The document class file for journals at
                     WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
  w-mn.clo           The class option file for Mathematische Nachrichten (MN)
  mn-stpl.tex        A fill-in-form for a standard article with usage comments
  mn-tpl.tex         Some more usage comments for MN
  mn-tma.tex         Examples of various features from \AmS-\LaTeX{}.
  w-thm.sty          Some predefined theorem environments (uses amsthm.sty)
  w-greek.sty        Style file for slanted and upright greek letters
  w-greek.tex        Example file for the usage of w-greek.sty
  empty.eps          A simple eps-file depicting a rectangle with diagonal lines

INSTALLATION

Copy w-art.cls, w-mn.clo, w-greek.sty and w-thm.sty
to a place where LaTeX can find them.

GETTING STARTED

You should first run the file *-tpl.tex through
LaTeX and read the usage comments in *-tpl.

\endinput
%%
%% End of file `mn-readme.txt'.

